Synthesis of the first nitrogen-heterocycles in interstellar ice analogs containing methylamine (CH$_3$NH$_2$) exposed to UV radiation: Formation of trimethylentriamine (TMT, c-(-CH$_2$-NH)$_3$) and hexamethylentetramine (HMT, (CH$_2$)$_6$N$_4$)

Hexamethylentetramine has drawn a lot of attention due to its potential to produce prebiotic species. This work aims to gain a better understanding in the chemical processes concerning methylamine under astrophysically relevant conditions. In particular, this work deeps into the formation of N-heterocycles in interstellar ice analogs exposed to UV radiation, which may lead to the formation of prebiotic species. Experimental simulations of interstellar ice analogs were carried out in ISAC. ISAC is an ultra-high vacuum chamber equipped with a cryostat, where gas and vapour species are frozen forming ice samples. Infrared and ultraviolet spectroscopy were used to monitor the solid phase, and quadrupole mass spectrometry served to measure the composition of the gas phase. The variety of species detected after UV irradiation of ices containing methylamine revealed the presence of 12 species which have been already detected in the ISM, being 4 of them typically classified as complex organic molecules: formamide (HCONH2), methyl cyanide (CH$_3$CN), CH$_3$NH and CH$_3$CHNH. Warming up of the irradiated CH$_3$NH$_2$-bearing ice samples lead to the formation of trimethylentriamine (TMT), a N-heterocycle precursor of HMT, and the subsequent synthesis of HMT at temperatures above 230 K.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
